Fine-grained Data Access Control for Collaborative Process Execution on Blockchain

Multi-party business processes are based on the cooperation of different actors in a distributed setting. Blockchains can provide support for the automation of such processes, even in conditions of partial trust among the participants. On-chain data are stored in all replicas of the ledger and therefore accessible to all nodes that are in the network. Although this fosters traceability, integrity, and persistence, it undermines the adoption of public blockchains for process automation since it conflicts with typical confidentiality requirements in enterprise settings. In this paper, we propose a novel approach and software architecture that allow for fine-grained access control over process data on the level of parts of messages. In our approach, encrypted data are stored in a distributed space linked to the blockchain system backing the process execution; data owners specify access policies to control which users can read which parts of the information. To achieve the desired properties, we utilise Attribute-Based Encryption for the storage of data, and smart contracts for access control, integrity, and linking to process data. We implemented the approach in a proof-of-concept and conduct a case study in supply-chain management. From the experiments, we find our architecture to be robust while still keeping execution costs reasonably low.

==> code/dataheaders.txt <==
sender:     0x989a [...] FeaD,
message_id: 2206302810394556865,
pk:         {"g": "\\u00af [...] 00f4},
mk:         {"beta": "\\u009b [...] 009a}

sender:     0x906D [...] Dba8,	
message_id: 17071949511205323542,
pk:         {"g": "\\u0087 [...] 00ca},
mk:         {"beta": "\\u00b2 [...] 00fb}

sender:     0x0182 [...] 8DC0,
message_id: 5757578887823057098,
pk:         {"g": "\\uKu00 [...] 00b9},
mk:         {"beta": "\\u004d [...] 0d2r}

sender:     0x906D [...] Dba8,
message_id: 6796003701952936428,
pk:         {"g": "\\u00dc [...] 00a2},
mk:         {"beta": "\\u00be [...] 00c0}

sender:     0x906D [...] Dba8,
message_id: 9846697684368436866,
pk:         {"g": "\\ur25d [...] 3a7s},
mk:         {"beta": "\\u00lq [...] 08q2}


==> code/dataslices.txt <==
slice_id:   10322929677141064041,
hash:       0x2958 [...] fb611,
salt:       "\u008d [...] 01bd",
metadata:   {"c1": [...] 4Els},
cipherText: "qp21 [...] 7Ue9Q"


slice_id:   8655357017007860466,
hash:       0xe1de [...] 3f9f,
salt:       "\bvNA [...] 011n",
metadata:   {"c1": [...] 00b4},
cipherText: "opBK [...] J709"


slice_id:   4607011054135544290,
hash:       0x4ee6 [...] 2386,
salt:       \u0010 [...] 0013 ,
metadata:   {"c1": [...] 00c2},
cipherText: "udBA [...] IA=="


slice_id:   12641782614493395949,
hash:       0xad46 [...] 0f79,
salt:       "o9\u [...] 01e5,
metadata:   {"c1": [...] u09a},
cipherText: "7QsM [...] KVRS"


slice_id:   7816105805828306901,
hash:       0x953a [...] f8d8,
salt:       "Zu00 [...] u004",
metadata:   {"c1": [...] 00a0},
cipherText: "oT2W [...] MQ=="

slice_id:   6847895862959863592,
hash:       0x12es [...] 1g23,
salt:       "bw32 [...] b464",
metadata:   {"c1": [...] asq2},
cipherText: "AS2w [...] btwd"

slice_id:   3147899764966459866,
hash:       0xj4rs [...] ne3d,
salt:       "ns1w [...] mey4",
metadata:   {"c1": [...] 23rs},
cipherText: "ht3r [...] asf3"


==> code/original_data.txt <==
Company_name:            Alpha
Address:                 34, Alpha street
E-mail:                  cpny.alpha@mail.com
Quantity:                5
Price:                   $5000



Manufacturer_company:    Beta
Address:                 82, Beta street
E-mail:                  mnfctr.beta@mail.com

Frames_quantity:         8
Propeller_quantity:      80
PropellerGuard_quantity: 63
Camera_quantity:         30
Controller_quantity:     4
Amount_paid:             $12000

IMU_quantity:            6
ESC_quantity:            40
Engines_quantity:        9
Batteries_quantity:      25
Amount_paid:             $9850



Tax_payment:             confirmed
Conformity_check:        passed
Date:                    2022-05-10
Sender:                  Beta
Receiver:                Alpha



Invoice_ID:              101711
Billing_address:         34, Alpha street
Gross_total:             $5000
Company_VAT:             U12345678
Issue_date:              2022-05-12



Transport_ID:            115874
Address:                 34, Alpha street
E-mail:                  cpny.alpha@mail.com
Arrival_date:            2022-06-06


==> code/policy.txt <==
14548487 and (Customer or Manufacturer)
14548487 and (Manufacturer or (Supplier))
14548487 and (Manufacturer or (Supplier and Electronics))
14548487 and (Manufacturer or (Supplier and Mechanics))
Customs or (14548487 and (Manufacturer or (Supplier and Electronics)))
14548487 and (Manufacturer or Client) 
14548487 and (Manufacturer or Courier) 

